Optimized Federated Knowledge Distillation with Distributed Neural Architecture Search

Federated Learning (FL) enables collaborative model training without centralizing data. However, real-world deployments must simultaneously address statistical heterogeneity across client data (non-IID), system heterogeneity in device capabilities, and communication efficiency. Existing FL approaches mitigate these challenges through improved aggregation, personalization, or knowledge distillation, but they almost universally assume a fixed client architecture, limiting adaptability to heterogeneous data complexity and hardware constraints. This architectural constraint often leads to suboptimal trade-offs between accuracy and efficiency in real-world FL systems. This work introduces FedKDNAS, a distillation-driven FL framework that combines client-side neural architecture selection with distillation of server-coordinated knowledge. Each client autonomously selects a lightweight model under accuracy-resource constraints. It then trains it locally using a hybrid objective combining supervised learning and knowledge distillation and shares only predictions on a public reference set. The server then aggregates and smooths these predictions, optionally combining them with a teacher model, to produce stable distillation targets for the next round. Extensive evaluation on six datasets against six representative FL baselines (FedAvg, Ditto, FedMD, FedDF, FedDistill, Local-KD) demonstrates that FedKDNAS consistently achieves superior Pareto efficiency, improving accuracy by up to 15\% under non-IID conditions, reducing client CPU usage by approximately 28\%, and decreasing communication overhead by up to 44 times while maintaining lightweight logit-based communication.

==> figures/fedkdnasResults/accuracy_drop_cifar100_mobilenet_v2.csv <==
,Method,drop_iid_to_dirichlet_pp,drop_iid_to_shards_pp
fedavg,FedAvg,6.05,7.649999999999996
ditto,Ditto,16.29999999999999,23.117499999999993
feddf,FedDF,2.729999999999999,4.12
feddistill,FedDistill,1.397500000000007,2.259999999999998
fedmd,FedMD,0.7074999999999942,0.9624999999999939
fedkd_nas,FedKD-NAS,6.127500000000002,7.4650000000000105
local_kd,Local-KD,11.070000000000002,8.979999999999999


==> figures/fedkdnasResults/accuracy_drop_cifar100_shufflenet_v2_x0_5.csv <==
,Method,drop_iid_to_dirichlet_pp,drop_iid_to_shards_pp
fedavg,FedAvg,5.309999999999998,6.719999999999998
ditto,Ditto,13.547500000000001,18.29
feddf,FedDF,0.6500000000000006,0.8199999999999985
feddistill,FedDistill,2.192499999999989,1.2649999999999912
fedmd,FedMD,0.4224999999999979,2.597499999999997
fedkd_nas,FedKD-NAS,-0.3399999999999903,3.092499999999998
local_kd,Local-KD,8.729999999999999,6.159999999999998


==> figures/fedkdnasResults/accuracy_drop_cifar10_mobilenet_v2.csv <==
,Method,drop_iid_to_dirichlet_pp,drop_iid_to_shards_pp
fedavg,FedAvg,25.63000000000001,25.680000000000003
ditto,Ditto,40.70750000000001,43.54
feddf,FedDF,5.449999999999999,5.669999999999997
feddistill,FedDistill,10.002500000000003,8.442500000000008
fedmd,FedMD,13.23749999999999,9.684999999999999
fedkd_nas,FedKD-NAS,2.4924999999999864,3.784999999999994
local_kd,Local-KD,42.69,37.169999999999995


==> figures/fedkdnasResults/accuracy_drop_cifar10_shufflenet_v2_x0_5.csv <==
,Method,drop_iid_to_dirichlet_pp,drop_iid_to_shards_pp
fedavg,FedAvg,18.269999999999996,23.279999999999994
ditto,Ditto,31.51500000000001,34.925
feddf,FedDF,12.710000000000004,5.820000000000003
feddistill,FedDistill,5.717500000000008,5.385000000000007
fedmd,FedMD,9.952499999999997,11.769999999999992
fedkd_nas,FedKD-NAS,7.979999999999999,5.594999999999994
local_kd,Local-KD,33.5,29.410000000000004


==> figures/fedkdnasResults/accuracy_drop_emnist_mlp.csv <==
,Method,drop_iid_to_dirichlet_pp,drop_iid_to_shards_pp
fedavg,FedAvg,6.1063829787234125,6.367021276595752
ditto,Ditto,17.10505319148936,36.349734042553195
feddf,FedDF,3.6170212765957444,3.3829787234042508
feddistill,FedDistill,3.131648936170206,3.68484042553191
fedmd,FedMD,3.0638297872340403,4.198138297872333
fedkd_nas,FedKD-NAS,1.3058510638297993,2.956117021276594
local_kd,Local-KD,8.37234042553191,7.0265957446808525


==> figures/fedkdnasResults/accuracy_drop_emnist_simplecnn.csv <==
,Method,drop_iid_to_dirichlet_pp,drop_iid_to_shards_pp
fedavg,FedAvg,4.148936170212769,6.563829787234043
ditto,Ditto,13.065159574468076,33.59441489361702
feddf,FedDF,2.92553191489362,3.319148936170213
feddistill,FedDistill,2.0784574468085126,2.84441489361702
fedmd,FedMD,2.0797872340425516,3.296542553191495
fedkd_nas,FedKD-NAS,1.9787234042553115,3.847074468085099
local_kd,Local-KD,8.47340425531915,6.420212765957444


==> figures/fedkdnasResults/accuracy_drop_fmnist_mlp.csv <==
,Method,drop_iid_to_dirichlet_pp,drop_iid_to_shards_pp
fedavg,FedAvg,6.559999999999999,10.020000000000007
ditto,Ditto,25.35249999999999,39.0225
feddf,FedDF,1.859999999999995,1.6199999999999992
feddistill,FedDistill,2.0174999999999943,1.397499999999996
fedmd,FedMD,3.0200000000000005,5.244999999999999
fedkd_nas,FedKD-NAS,2.6875000000000093,3.170000000000006
local_kd,Local-KD,6.730000000000002,11.350000000000005


==> figures/fedkdnasResults/accuracy_drop_fmnist_simplecnn.csv <==
,Method,drop_iid_to_dirichlet_pp,drop_iid_to_shards_pp
fedavg,FedAvg,4.469999999999996,9.199999999999998
ditto,Ditto,21.87,34.12500000000001
feddf,FedDF,2.9100000000000015,2.949999999999997
feddistill,FedDistill,1.9199999999999884,2.2675
fedmd,FedMD,2.7100000000000013,4.210000000000003
fedkd_nas,FedKD-NAS,2.5875000000000092,3.015000000000001
local_kd,Local-KD,9.309999999999995,9.019999999999994


==> figures/fedkdnasResults/accuracy_drop_mnist_mlp.csv <==
,Method,drop_iid_to_dirichlet_pp,drop_iid_to_shards_pp
fedavg,FedAvg,1.8799999999999928,2.529999999999999
ditto,Ditto,15.427500000000006,22.272499999999994
feddf,FedDF,1.7800000000000038,3.179999999999994
feddistill,FedDistill,1.1575000000000002,1.2850000000000028
fedmd,FedMD,1.4950000000000019,1.7475000000000018
fedkd_nas,FedKD-NAS,0.35250000000000004,0.38249999999999673
local_kd,Local-KD,1.849999999999996,2.649999999999997


==> figures/fedkdnasResults/accuracy_drop_mnist_simplecnn.csv <==
,Method,drop_iid_to_dirichlet_pp,drop_iid_to_shards_pp
fedavg,FedAvg,0.6699999999999928,0.869999999999993
ditto,Ditto,4.225000000000001,10.124999999999995
feddf,FedDF,0.9000000000000008,1.3900000000000023
feddistill,FedDistill,0.4275000000000029,0.38000000000000256
fedmd,FedMD,0.43000000000000815,0.41999999999999815
fedkd_nas,FedKD-NAS,0.3874999999999962,0.3874999999999962
local_kd,Local-KD,1.0500000000000065,1.0600000000000054


==> figures/fedkdnasResults/metrics_dirichlet_cifar100_mobilenet_v2.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.3727,2.3779095859527586,47.003802214909626,1145.490234375,75263104.0,FedAvg,Dirichlet,0.8919498836590551,0.999999999996935,1.0537421363848671,1.181391640590477,1.1211392235363815
ditto,0.230025,2.4760338798522947,47.16075653603455,1285.4453125,75263104.0,Ditto,Dirichlet,0.9417750838481875,0.5688310957359366,1.0537421363848671,0.6364590700500171,1.0618246512881162
feddf,0.1345,3.905963846969605,47.14747275295294,1173.591796875,79307904.0,FedDF,Dirichlet,0.903141957903558,0.1826368352945987,0.9999999999989999,0.20222384055565792,1.1072456453248714
feddistill,0.2548749999999999,4.814422256851197,47.130449738954695,1149.306640625,16179200.0,FedDistill,Dirichlet,0.8946043744931824,0.5019209910266231,4.901843354406352,2.7501967846870867,1.1178125532478078
fedmd,0.2941,3.064067913341522,47.13581524365394,1159.248046875,16179200.0,FedMD,Dirichlet,0.8980823561393064,0.7018365174477854,4.901843354406352,3.830709561778376,1.1134836278241849
fedkd_nas,0.303175,3.2990385091781613,35.17602411800736,958.32421875,16179200.0,FedKD-NAS,Dirichlet,0.7022890628098082,0.7119229995868659,4.901843354406352,4.969086390733135,1.4239150984320443
local_kd,0.2637,3.209990040588379,47.21635205961244,1452.927734375,75263104.0,Local-KD,Dirichlet,1.0,0.6019161706393837,1.0537421363848671,0.6342644315735082,0.9999999999989999


==> figures/fedkdnasResults/metrics_dirichlet_cifar100_shufflenet_v2_x0_5.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.3284,2.6017667629241945,42.77626371269249,845.8994140625,14217344.0,FedAvg,Dirichlet,0.8867171202209545,0.9658622423293679,1.2844975826692062,1.3991471317853714,1.1277553767651285
ditto,0.19515,2.651190482711792,42.56536347999498,899.9931640625,14217344.0,Ditto,Dirichlet,0.9097450103266295,0.4913153683007688,1.2844975826692062,0.6937036155694776,1.099209106560383
feddf,0.1392,3.869740828704834,42.77278815806945,861.2412109375,18262144.0,FedDF,Dirichlet,0.8938921113007146,0.2017008537334767,0.9999999999989999,0.2256433983286324,1.1187032387429483
feddistill,0.208825,4.512139389324188,42.83038453466936,920.42578125,16179200.0,FedDistill,Dirichlet,0.9223828739653,0.4180196609146781,1.1287420886063209,0.511540704469518,1.08414848998653
fedmd,0.270675,3.056406447982788,42.76400910585146,922.708984375,16179200.0,FedMD,Dirichlet,0.9226979339633781,0.7180824666254677,1.1287420886063209,0.878434722063332,1.083778301858218
fedkd_nas,0.3380999999999999,3.2386996057510373,35.46944233629229,938.5546875,16179200.0,FedKD-NAS,Dirichlet,0.8467748981352927,0.9410010571772736,1.1287420886063209,1.25434457374299,1.1809513983007145
local_kd,0.2471,3.256774766540528,43.74567418092981,1063.2294921875,14217344.0,Local-KD,Dirichlet,1.0,0.6194020589012352,1.2844975826692062,0.7956204473581703,0.9999999999989999


==> figures/fedkdnasResults/metrics_dirichlet_cifar10_mobilenet_v2.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.5134,1.454917158126831,47.18933218048905,1111.5517578125,71573824.0,FedAvg,Dirichlet,0.9090963324829038,0.6460564706752147,1.005651228023357,0.7146739678640921,1.0999934377336251
ditto,0.3497249999999999,1.3631272077560426,47.11591243361111,1232.328125,71573824.0,Ditto,Dirichlet,0.9528348304955712,0.3681888181586338,1.005651228023357,0.38859781913380737,1.049499837740869
feddf,0.444,1.692867567825317,47.060948829497285,1137.2841796875,71978304.0,FedDF,Dirichlet,0.917222057555348,0.49087815014395186,0.9999999999989999,0.5351791816381439,1.0902485300715379
feddistill,0.599425,1.4334519279003142,47.11021321779829,1100.998046875,1617920.0,FedDistill,Dirichlet,0.9043691551138424,0.8032259393187243,44.48817246637524,39.51268562818237,1.1057431518360594
fedmd,0.5863,1.2503602402687073,47.17995753571906,1192.22265625,1617920.0,FedMD,Dirichlet,0.9387306290852404,0.8125841588378062,44.48817246637524,38.50985903912556,1.0652683198090587
fedkd_nas,0.6670750000000001,1.0713735630750656,35.26108446387816,911.7109375,1617920.0,FedKD-NAS,Dirichlet,0.7092032253831557,0.9999999999979313,44.48817246637524,62.7297943296651,1.4100330683892868
local_kd,0.2757,2.1733824253082275,47.24574829078433,1356.5654296875,71573824.0,Local-KD,Dirichlet,1.0,0.14788564827784018,1.005651228023357,0.14872138379749147,0.9999999999989999


==> figures/fedkdnasResults/metrics_dirichlet_cifar10_shufflenet_v2_x0_5.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.4961,1.7080425371170045,42.8576696824526,863.22265625,11265344.0,FedAvg,Dirichlet,0.9061946698520527,0.5676503994707821,1.0359048068117505,0.6489022689746652,1.1035156498571754
ditto,0.3375249999999999,1.5512516593933106,42.40862644354704,897.30078125,11265344.0,Ditto,Dirichlet,0.9174185395339551,0.2737847264299565,1.0359048068117505,0.3091445201055105,1.090015033385859
feddf,0.3825,1.9431538696289063,42.50554618374118,866.51953125,11669824.0,FedDF,Dirichlet,0.903740845226801,0.3217134965758278,0.9999999999989999,0.3559798124366212,1.106511900264877
feddistill,0.56285,1.3476689806461333,42.78831163529655,936.8056640625,1617920.0,FedDistill,Dirichlet,0.9407528415941722,0.7481098666213823,7.212856012606203,5.735841031742629,1.0629784527723205
fedmd,0.55165,1.3484706137657163,42.851328690388286,894.9853515625,1617920.0,FedMD,Dirichlet,0.9213825818326088,0.7259091352581385,7.212856012606203,5.682631920860398,1.0853254877142757
fedkd_nas,0.65625,1.0426352676630022,34.967187633681014,942.78515625,1617920.0,FedKD-NAS,Dirichlet,0.853940177286441,0.9999999999977423,7.212856012606203,8.446558909432868,1.1710422188782839
local_kd,0.3009,2.285623091125488,43.60303009004892,1040.6748046875,11265344.0,Local-KD,Dirichlet,1.0,0.13685133892515028,1.0359048068117505,0.14176495981104542,0.9999999999989999


==> figures/fedkdnasResults/metrics_dirichlet_emnist_mlp.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.7856914893617021,0.6529251782437588,43.73073719917574,657.73046875,8922592.0,FedAvg,Dirichlet,0.8582829537561141,0.7622508550035794,1.9094577001803366,1.6958111053986031,1.165116929821946
ditto,0.6623670212765957,0.6525765187689598,43.31661456875791,670.42578125,8922592.0,Ditto,Dirichlet,0.8615283286854336,0.27520832173332044,1.9094577001803366,0.6099609630812958,1.1607279374372903
feddf,0.7510106382978723,0.8199016928165517,43.249386041191656,668.17578125,13181920.0,FedDF,Dirichlet,0.8594643220381246,0.5692277943340679,1.2924757546683625,0.8560135705396281,1.1635154297358699
feddistill,0.7871675531914893,0.768719729692378,42.814890610096604,646.1416015625,17037312.0,FedDistill,Dirichlet,0.8416217635143355,0.7266486841083891,0.9999999999989999,0.8633910333693764,1.1881822017329269
fedmd,0.8043218085106383,0.6413791921290946,43.42608092177819,677.263671875,17037312.0,FedMD,Dirichlet,0.8667968177792429,0.8408009563315224,0.9999999999989999,0.9700092790878796,1.1536729017543854
fedkd_nas,0.8395611702127659,0.5986482951108445,44.535897547873226,787.845703125,17037312.0,FedKD-NAS,Dirichlet,0.9450059932491592,0.9999999999955482,0.9999999999989999,1.0581943470593747,1.0581943470651438
local_kd,0.7371276595744681,1.010591194883306,47.22639403467755,831.9541015625,8922592.0,Local-KD,Dirichlet,1.0,0.4730518901402614,1.9094577001803366,0.9032725742122814,0.9999999999989999


==> figures/fedkdnasResults/metrics_dirichlet_emnist_simplecnn.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.8348404255319148,0.4921828351122267,43.95498019759752,715.5703125,13645280.0,FedAvg,Dirichlet,0.8045785176810294,0.9639874213767572,1.3121466177298309,1.5721185772368593,1.2428867761483056
ditto,0.734561170212766,0.4986738673169562,43.72181154591766,721.6416015625,13645280.0,Ditto,Dirichlet,0.8048124246066543,0.29609502364302315,1.3121466177298309,0.4827461305523837,1.242525549338406
feddf,0.8301595744680851,0.5255068465496632,43.042007102861625,738.4873046875,17904608.0,FedDF,Dirichlet,0.8051042035968504,0.9139697845521408,0.9999999999989999,1.135219243008393,1.242075243839492
feddistill,0.8311170212765957,0.711539637953677,43.1805265143536,1095.875,17037312.0,FedDistill,Dirichlet,0.9696712977078255,0.8468479153091163,1.0509056827732675,0.9177927497141232,1.0312773022805113
fedmd,0.8402792553191489,0.5820643764353812,43.74566865665439,736.75390625,17037312.0,FedMD,Dirichlet,0.8119670025586891,0.9536744327729054,1.0509056827732675,1.2343135592421364,1.2315771414941068
fedkd_nas,0.8388430851063831,0.5819227056934478,43.40294933089757,884.552734375,17037312.0,FedKD-NAS,Dirichlet,0.8756734341833372,0.944226756574692,1.0509056827732675,1.133177307400224,1.1419782317953602
local_kd,0.7817021276595745,0.9182086264833492,45.96887943237216,869.869140625,13645280.0,Local-KD,Dirichlet,0.8968833765826394,0.4729458831064008,1.3121466177298309,0.6919231163043412,1.1149721648417066


==> figures/fedkdnasResults/metrics_dirichlet_fmnist_mlp.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.8143,0.494607965517044,42.46759925783989,608.66796875,8618304.0,FedAvg,Dirichlet,0.8352800918838648,0.8209459052065684,1.0558439340258121,1.0377246657701538,1.197203201315901
ditto,0.6192500000000001,0.4773244960308075,43.92901321040098,622.671875,8618304.0,Ditto,Dirichlet,0.8596435177010608,0.27817262971863266,1.0558439340258121,0.3416612556860121,1.163272890922426
feddf,0.8225,0.5166921416282654,40.319646692065504,646.83203125,9099584.0,FedDF,Dirichlet,0.8365429795607184,0.8326989770344033,0.9999999999989999,0.9954048953585602,1.1953958426904976
feddistill,0.8382000000000001,0.4679004271864891,42.54252595444563,569.72265625,1925120.0,FedDistill,Dirichlet,0.8114999562807298,0.9039675664015184,4.726761968062764,5.265360127444714,1.2322859567139994
fedmd,0.843525,0.4425953676342964,43.216187262882286,569.92578125,1925120.0,FedMD,Dirichlet,0.8187852507029523,0.9352756702041363,4.726761968062764,5.399249026255066,1.221321462667101
fedkd_nas,0.866375,0.4681764914482832,43.04461843556634,742.1796875,1925120.0,FedKD-NAS,Dirichlet,0.9256621132553629,0.9836080254220676,4.726761968062764,5.022654529621781,1.080307798795098
local_kd,0.7903,0.821194946861267,47.06235841482152,792.3388671875,8618304.0,Local-KD,Dirichlet,1.0,0.6462013987867056,1.0558439340258121,0.6822878270672555,0.9999999999989999


==> figures/fedkdnasResults/metrics_dirichlet_fmnist_simplecnn.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.8608,0.3816985098361969,45.43180621240615,656.1435546875,13492544.0,FedAvg,Dirichlet,0.8111406595790507,0.916550413097829,1.0356700708172994,1.1702579818056498,1.2328318007356787
ditto,0.6821,0.3787951294422149,44.70680991116485,678.541015625,13492544.0,Ditto,Dirichlet,0.8148516292792912,0.27915436657059284,1.0356700708172994,0.35480302450947926,1.227217279890867
feddf,0.8431,0.4614650857925415,43.95772710837544,675.8505859375,13973824.0,FedDF,Dirichlet,0.8055961942089291,0.805320646642774,0.9999999999989999,0.9996579582054373,1.2413166884194733
feddistill,0.8769500000000001,0.3673445609509944,44.86352316513874,669.16796875,1925120.0,FedDistill,Dirichlet,0.8117531691906434,0.985171892340474,7.258676861649439,8.809382816207929,1.23190156559021
fedmd,0.8777,0.3524743813991546,44.870917587113965,986.73046875,1925120.0,FedMD,Dirichlet,0.9727476117976936,0.9999999999955702,7.258676861649439,7.462035140025036,1.0280158880584804
fedkd_nas,0.8649,0.4566601197957992,42.40852727771343,707.9326171875,1925120.0,FedKD-NAS,Dirichlet,0.8055309869561535,0.8857480619967913,7.258676861649439,7.981516623157443,1.2414171722647713
local_kd,0.7883,0.7695274338245391,47.45758251055524,794.4296875,13492544.0,Local-KD,Dirichlet,0.9025565808798788,0.5174733635737392,1.0356700708172994,0.5937928839601625,1.107963778873584


==> figures/fedkdnasResults/metrics_dirichlet_mnist_mlp.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.9572,0.1399609533965587,43.433476271168544,608.8671875,8618304.0,FedAvg,Dirichlet,0.8586919847082651,0.6577207414902835,1.0558439340258121,0.8087305664330864,1.1645619358361412
ditto,0.821225,0.1473325368136167,43.38553130036014,619.140625,8618304.0,Ditto,Dirichlet,0.8648202863621257,0.07970226616904683,1.0558439340258121,0.09730710020297105,1.1563096006979123
feddf,0.9289,0.2625491856455803,43.32728190087502,615.40234375,9099584.0,FedDF,Dirichlet,0.8617798176174251,0.4991192244763584,0.9999999999989999,0.5791725615659022,1.1603892079574964
feddistill,0.961325,0.1342838007150217,43.07099126885842,569.08984375,1925120.0,FedDistill,Dirichlet,0.8290950108544491,0.6786754950171897,4.726761968062764,3.8692037420337573,1.2061343837640675
fedmd,0.95805,0.1420793794279918,43.10417464206724,573.625,1925120.0,FedMD,Dirichlet,0.8323822559256735,0.6600568162527529,4.726761968062764,3.7481955358968473,1.2013711163108844
fedkd_nas,0.9871,0.0391424568818649,43.65382458224631,718.73046875,1925120.0,FedKD-NAS,Dirichlet,0.9320768792685497,0.9999999999881155,4.726761968062764,5.071214696056895,1.0728728737308455
local_kd,0.9496,0.2371885366916656,46.69608840038485,773.4072265625,8618304.0,Local-KD,Dirichlet,1.0,0.5912563339129914,1.0558439340258121,0.6242744136157478,0.9999999999989999


==> figures/fedkdnasResults/metrics_dirichlet_mnist_simplecnn.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.9847,0.0460323501701932,44.67246556837231,640.3623046875,13492544.0,FedAvg,Dirichlet,0.7850872562807208,0.91028819264995,1.0356700708172994,1.2008324290104457,1.273743767968079
ditto,0.946525,0.0481994703350123,44.04473112903323,661.5205078125,13492544.0,Ditto,Dirichlet,0.7889101257797907,0.23765194708775209,1.0356700708172994,0.3119861196186897,1.2675715107729058
feddf,0.9761,0.0759094220891594,45.25398063629775,676.73828125,13973824.0,FedDF,Dirichlet,0.809119343618971,0.6633376732754066,0.9999999999989999,0.8198267394115116,1.2359116215489743
feddistill,0.98505,0.0486699394368013,44.050174717720665,1015.0390625,1925120.0,FedDistill,Dirichlet,0.9631077246895844,0.9028670552338083,7.258676861649439,6.804659577490854,1.0383054505364577
fedmd,0.984825,0.0535072933975898,44.31723512270288,752.14453125,1925120.0,FedMD,Dirichlet,0.8364156692985412,0.8776911814206922,7.258676861649439,7.616878669414993,1.1955777930815823
fedkd_nas,0.986925,0.0381823265798389,43.70233785835165,709.0546875,1925120.0,FedKD-NAS,Dirichlet,0.8087254322269216,0.9999999999748163,7.258676861649439,8.975452696559863,1.2365136054212424
local_kd,0.9689,0.2055784422755241,47.55931759424546,773.7685546875,13492544.0,Local-KD,Dirichlet,0.881152106984799,0.4434049974281778,1.0356700708172994,0.5211600601604036,1.1348778401276824


==> figures/fedkdnasResults/metrics_iid_cifar100_mobilenet_v2.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.4332,2.174375142288208,46.86837369585098,1095.12109375,75263104.0,FedAvg,IID,0.9503276011229116,0.9999806732926368,1.0537421363848671,1.1087984498953516,1.0522687111448126
ditto,0.3930249999999999,2.174235063934326,47.04024449880872,1162.787109375,75263104.0,Ditto,IID,0.9801883606190788,0.8963798820905162,1.0537421363848671,0.963644631904158,1.0202120736950888
feddf,0.1618,3.59128163948059,47.19658598546634,1122.412109375,79307904.0,FedDF,IID,0.9651137380843311,0.18162611141643978,0.9999999999989999,0.18819140609953638,1.0361473063101132
feddistill,0.26885,4.521742131710052,47.13741925247503,1011.35546875,16179200.0,FedDistill,IID,0.9184664240298002,0.4203574178157099,4.901843354406352,2.2434420693926787,1.0887714279324223
fedmd,0.3011749999999999,3.1344803924560547,46.7232862305996,1075.3173828125,16179200.0,FedMD,IID,0.9405841328382557,0.5675738915444091,4.901843354406352,2.9579047862558188,1.0631691149003237
fedkd_nas,0.36445,2.985442425060272,34.9612793048575,932.48046875,16179200.0,FedKD-NAS,IID,0.7567877330328282,0.7411624070442884,4.901843354406352,4.800635450235903,1.3213744836893389
local_kd,0.3744,2.5971390197753905,47.12002991874339,1206.599609375,75263104.0,Local-KD,IID,0.9991889660541704,0.7994915666205126,1.0537421363848671,0.8431417680265564,1.000811692254801


==> figures/fedkdnasResults/metrics_iid_cifar100_shufflenet_v2_x0_5.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.3815,2.4420354038238528,42.88518384393901,829.666015625,14217344.0,FedAvg,IID,0.8949092760022728,0.9912901288085905,1.2844975826692062,1.4228367146501941,1.1174317071179212
ditto,0.330625,2.371136024475098,42.563729366764,888.8955078125,14217344.0,Ditto,IID,0.9201848943567701,0.848971586087452,1.2844975826692062,1.1850900365467034,1.0867381176670323
feddf,0.1457,3.702925835037232,43.00439339977352,848.3095703125,18262144.0,FedDF,IID,0.9053806650589599,0.1921023641930935,0.9999999999989999,0.2121785582644171,1.104507792789869
feddistill,0.2307499999999999,4.3598118702888495,42.80323664117766,863.6962890625,16179200.0,FedDistill,IID,0.9106040287379094,0.41563951747967626,1.1287420886063209,0.5152072715042303,1.098172167528069
fedmd,0.2749,3.2723817197799683,42.8310654299449,976.58203125,16179200.0,FedMD,IID,0.9660870954704628,0.6009224649088586,1.1287420886063209,0.7020966135570533,1.035103361474865
fedkd_nas,0.3347,3.232187860679627,34.27666977386211,929.021484375,16179200.0,FedKD-NAS,IID,0.8452104647265519,0.7811489816538648,1.1287420886063209,1.043190743442699,1.183137267854751
local_kd,0.3344,2.758663082122802,43.8082373454354,1023.15625,14217344.0,Local-KD,IID,1.0,0.8180351971482973,1.2844975826692062,1.0507642332742646,0.9999999999989999


==> figures/fedkdnasResults/metrics_iid_cifar10_mobilenet_v2.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.7697,0.6565953230381012,47.09676843823853,1077.12109375,71573824.0,FedAvg,IID,0.9446974502251501,0.9896720022358823,1.005651228023357,1.0535276285022195,1.0585399587567546
ditto,0.7568,0.633990939617157,47.12816095685047,1205.48828125,71573824.0,Ditto,IID,0.9982721725730022,0.9667035398200774,1.005651228023357,0.9738492453895583,1.0017308179807745
feddf,0.4985,1.381628923034668,47.29158434986221,1110.810546875,71978304.0,FedDF,IID,0.9607305455193532,0.13766162441594815,0.9999999999989999,0.14328848505722264,1.040874576813187
feddistill,0.69945,1.0889942685127258,46.96861434420664,1054.0361328125,1617920.0,FedDistill,IID,0.9337675726359018,0.6933303243121759,44.48817246637524,33.032844519395326,1.0709303142494677
fedmd,0.718675,0.8472105696201324,46.80208169666569,1064.3935546875,1617920.0,FedMD,IID,0.9363028166302145,0.7927965439457959,44.48817246637524,37.66951113605244,1.0680305369559453
fedkd_nas,0.692,0.9773787458300592,33.992638982001736,971.91796875,1617920.0,FedKD-NAS,IID,0.7625162794956242,0.694046266202131,44.48817246637524,40.49336495586371,1.311447410224672
local_kd,0.7026,0.9746744037628172,47.16960567523997,1188.6552734375,71573824.0,Local-KD,IID,0.9917285339581521,0.7219460856917421,1.005651228023357,0.7320813536988139,1.008340453821397


==> figures/fedkdnasResults/metrics_iid_cifar10_shufflenet_v2_x0_5.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.6788,0.9130843712806702,42.56183437981389,860.3388671875,11265344.0,FedAvg,IID,0.9146581601669943,0.8034844173628299,1.0359048068117505,0.9099939260276435,1.093304628492388
ditto,0.652675,0.885484395980835,42.58625563538455,895.16796875,11265344.0,Ditto,IID,0.9322117614022578,0.7314686781424873,1.0359048068117505,0.8128323961279209,1.0727176392783337
feddf,0.5096,1.363996437072754,42.82149897997904,865.1416015625,11669824.0,FedDF,IID,0.9200171395676513,0.18774178363578184,0.9999999999989999,0.20406335443230605,1.0869362721534173
feddistill,0.620025,1.1413341680049895,42.90429312140728,892.626953125,1617920.0,FedDistill,IID,0.9345978262045505,0.5657128949400542,7.212856012606203,4.365948155736249,1.0699789491914198
fedmd,0.651175,0.9984562511444092,42.50216191923919,890.6962890625,1617920.0,FedMD,IID,0.9290298846116727,0.6941102966099224,7.212856012606203,5.388973712510928,1.0763916388081702
fedkd_nas,0.73605,0.8535970798969269,33.62427236176055,944.58203125,1617920.0,FedKD-NAS,IID,0.8539699664195985,0.9999999999965573,7.212856012606203,8.446264267131012,1.1710013692770531
local_kd,0.6359,1.1046241115570068,43.61110440631947,1008.1591796875,11265344.0,Local-KD,IID,1.0,0.622241984132931,1.0359048068117505,0.6445834623627396,0.9999999999989999


==> figures/fedkdnasResults/metrics_iid_emnist_mlp.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.8467553191489362,0.4744896786770922,42.672792903017104,652.09765625,8922592.0,FedAvg,IID,0.8173599589079875,0.9372688477847928,1.9094577001803366,2.189580244340185,1.2234511723999797
ditto,0.8334175531914894,0.4808152066900375,42.29112172773912,667.25,8922592.0,Ditto,IID,0.821817440349988,0.790647842533907,1.9094577001803366,1.83703647176502,1.2168152571365636
feddf,0.7871808510638297,0.684412214198011,42.16598960230096,680.625,13181920.0,FedDF,IID,0.8279935433156105,0.2079841660478264,1.2924757546683625,0.3246577151978399,1.2077388864584626
feddistill,0.8184840425531914,0.6493428302572128,41.76777468719501,651.5625,17037312.0,FedDistill,IID,0.8074806824875772,0.5540675113360455,0.9999999999989999,0.6861681317600181,1.238419719117115
fedmd,0.8349601063829787,0.5291934396485065,42.4172622467386,646.67578125,17037312.0,FedMD,IID,0.8116147620145666,0.7800837190166969,0.9999999999989999,0.9611502347230039,1.2321116455750472
fedkd_nas,0.8526196808510639,0.5019301440677745,43.33851747312161,793.98046875,17037312.0,FedKD-NAS,IID,0.9039727606602621,0.983599033211789,0.9999999999989999,1.0880848140726012,1.10622802314142
local_kd,0.8208510638297872,0.7203786347774749,47.23888247250173,891.599609375,8922592.0,Local-KD,IID,1.0,0.5577708155156728,1.9094577001803366,1.0650397786212022,0.9999999999989999


==> figures/fedkdnasResults/metrics_iid_emnist_simplecnn.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.8763297872340425,0.3706374130604115,44.44796379382491,696.5771484375,13645280.0,FedAvg,IID,0.7637622063662648,0.9999999999705351,1.3121466177298309,1.7180041205916994,1.3093080433455453
ditto,0.8652127659574468,0.3714363025350773,43.275530210691855,721.0302734375,13645280.0,Ditto,IID,0.7616506436761004,0.6807918822791295,1.3121466177298309,1.1728458094616887,1.3129379044074532
feddf,0.8594148936170213,0.4197775780393722,44.33267696956915,746.92578125,17904608.0,FedDF,IID,0.7837440320297022,0.48017796348450204,0.9999999999989999,0.6126719233062198,1.2759267811060362
feddistill,0.8519015957446808,0.6311351762616888,44.23577373856313,816.689453125,17037312.0,FedDistill,IID,0.8120961753672211,0.17617655947581637,1.0509056827732675,0.22798401610576413,1.2313812456345818
fedmd,0.8610771276595744,0.5151906351523197,44.8281344971852,979.806640625,17037312.0,FedMD,IID,0.8870549177992351,0.4787540861458206,1.0509056827732675,0.5671862921737042,1.1273259185348434
fedkd_nas,0.8586303191489362,0.5039110903854066,44.59180476200166,1187.35546875,17037312.0,FedKD-NAS,IID,0.971953255549773,0.41347080457567864,1.0509056827732675,0.44705732061485687,1.028856063076134
local_kd,0.866436170212766,0.6043784397206408,47.24175989638759,905.060546875,13645280.0,Local-KD,IID,0.8811245118649309,0.6004704431348294,1.3121466177298309,0.8942042247100537,1.134913382312257


==> figures/fedkdnasResults/metrics_iid_fmnist_mlp.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.8799,0.3360428711056709,43.496089012668826,606.0078125,8618304.0,FedAvg,IID,0.8312637816462676,0.8208053691166368,1.0558439340258121,1.04256000216952,1.2029875739543923
ditto,0.872775,0.3368939469575882,44.1387614026439,619.125,8618304.0,Ditto,IID,0.8461395547195394,0.7244099124356782,1.0558439340258121,0.9039452269147229,1.1818381429175442
feddf,0.8411,0.4404022670507431,43.31625228710519,637.0703125,9099584.0,FedDF,IID,0.8487386134835203,0.2289108591710694,0.9999999999989999,0.2697071342507212,1.1782190466090283
feddistill,0.858375,0.4309153663098812,43.24689346272977,584.74609375,1925120.0,FedDistill,IID,0.8154189186628324,0.46582968517117596,4.726761968062764,2.700288145226999,1.2263635011542622
fedmd,0.873725,0.3580165439337491,43.12403921478528,579.0478515625,1925120.0,FedMD,IID,0.8105875232529158,0.7195066216602006,4.726761968062764,4.195643823113004,1.233673072077068
fedkd_nas,0.8932500000000001,0.3606123136788606,44.40965495956348,734.1005859375,1925120.0,FedKD-NAS,IID,0.9205912280639472,0.9795602299270321,4.726761968062764,5.029537431046712,1.0862584494770469
local_kd,0.8576,0.4741495367050171,47.930407923439,802.61328125,8618304.0,Local-KD,IID,1.0,0.43409479507072024,1.0558439340258121,0.45833635616713964,0.9999999999989999


==> figures/fedkdnasResults/metrics_iid_fmnist_simplecnn.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.9055,0.257835555267334,43.05339533893497,641.44140625,13492544.0,FedAvg,IID,0.6902954092758593,0.9956111107613559,1.0356700708172994,1.493744005438035,1.4486551504776506
ditto,0.9008,0.2540635163068771,44.386783697586,666.138671875,13492544.0,Ditto,IID,0.7134896690777908,0.9012012011819679,1.0356700708172994,1.3081438348698704,1.401561989385399
feddf,0.8722,0.3587756308078766,45.47391331245747,673.7041015625,13973824.0,FedDF,IID,0.7276768794825438,0.2124421179895181,0.9999999999989999,0.29194567531138654,1.3742363241082125
feddistill,0.89615,0.3430762243330478,44.66559826906697,1330.67578125,1925120.0,FedDistill,IID,0.966098286136434,0.7256170704013397,7.258676861649439,5.451846789210418,1.035091371498141
fedmd,0.9048,0.2880223683774471,44.669645305591466,974.16015625,1925120.0,FedMD,IID,0.8321801537604214,0.9499142282220654,7.258676861649439,8.285610270542284,1.201662879702237
fedkd_nas,0.8907750000000001,0.3760611337155103,44.19115010269616,889.06640625,1925120.0,FedKD-NAS,IID,0.7952130340851813,0.5931427645907493,7.258676861649439,5.41418648392407,1.2575246596016243
local_kd,0.8814,0.4428506661891937,47.91435583180054,809.576171875,13492544.0,Local-KD,IID,0.8041973797383262,0.3655034537557207,1.0356700708172994,0.47070656703439606,1.2434758247087818


==> figures/fedkdnasResults/metrics_iid_mnist_mlp.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.976,0.0731061792543158,43.32811362562478,605.51953125,8618304.0,FedAvg,IID,0.8314538033232858,0.5851934194633566,1.0558439340258121,0.7431235742765895,1.2027126414021314
ditto,0.9755,0.0735126210398506,43.7189429604054,619.125,8618304.0,Ditto,IID,0.8440310862039622,0.576571441359841,1.0558439340258121,0.721264262468735,1.1847904850238689
feddf,0.9467,0.1715858607336878,43.61664289909582,635.03125,9099584.0,FedDF,IID,0.8528766683843294,0.050386556843185444,0.9999999999989999,0.059078362336405746,1.1725024696632929
feddistill,0.9729,0.0949545199963555,43.189632404130464,586.40625,1925120.0,FedDistill,IID,0.8180861709204295,0.5085800034710052,4.726761968062764,2.9384882712494287,1.2223651194026135
fedmd,0.973,0.0928592258300515,43.22847466594767,590.7353515625,1925120.0,FedMD,IID,0.8211922284388398,0.5122281021767906,4.726761968062764,2.9483721697441707,1.21774167529553
fedkd_nas,0.990625,0.0288187357513175,43.99060894257815,731.0546875,1925120.0,FedKD-NAS,IID,0.9166636879044825,0.9999999999736537,4.726761968062764,5.156484357680381,1.0909126358925982
local_kd,0.9681,0.1719272640228271,47.726470802973765,801.943359375,8618304.0,Local-KD,IID,1.0,0.3913223586776539,1.0558439340258121,0.4131753386580608,0.9999999999989999


==> figures/fedkdnasResults/metrics_iid_mnist_simplecnn.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.9914,0.0263958961287964,44.5183986428971,660.158203125,13492544.0,FedAvg,IID,0.706264883867338,0.9999999999303013,1.0356700708172994,1.4664045946508992,1.415899364163234
ditto,0.988775,0.0265191241994281,44.7035198785353,685.6455078125,13492544.0,Ditto,IID,0.7174890980239155,0.8454809712070928,1.0356700708172994,1.2204218011606938,1.3937494001689683
feddf,0.9851,0.0432628834661096,44.78173019389927,667.568359375,13973824.0,FedDF,IID,0.7117198498903545,0.5155383969542927,0.9999999999989999,0.7243557939721298,1.4050472249054906
feddistill,0.989325,0.0360018690439153,44.07009030890285,792.859375,1925120.0,FedDistill,IID,0.7499321037271274,0.798912714785661,7.258676861649439,7.732765684337929,1.333454048744831
fedmd,0.989125,0.0357037849877125,43.15234106354245,1372.1015625,1925120.0,FedMD,IID,0.9514101337808658,0.7890824050843064,7.258676861649439,6.020215669715959,1.0510714196673405
fedkd_nas,0.9908,0.0277089220479247,42.04507955221229,739.9140625,1925120.0,FedKD-NAS,IID,0.709455260759779,0.9507840814998714,7.258676861649439,9.727793695415029,1.409532151368724
local_kd,0.9794,0.1804722331523895,47.797266647640754,821.1201171875,13492544.0,Local-KD,IID,0.7992198754192075,0.04387804539387778,1.0356700708172994,0.056859419764191094,1.2512201344770462


==> figures/fedkdnasResults/metrics_shards_cifar100_mobilenet_v2.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.3567,2.457400117111206,47.15462426034058,1080.7998046875,75263104.0,FedAvg,Shards,0.937596822034737,0.9974866127615425,1.0537421363848671,1.1210508073870042,1.06655651608201
ditto,0.16185,2.43681212348938,47.184558714158726,1207.732421875,75263104.0,Ditto,Shards,0.9896276793603238,0.42229987293455573,1.0537421363848671,0.4496591794888996,1.0104810332764442
feddf,0.1206,4.0082276287078855,47.09748015622691,1090.958984375,79307904.0,FedDF,Shards,0.9411333037067546,0.18238575868564,0.9999999999989999,0.19379375691723785,1.0625487335963248
feddistill,0.24625,4.614345080566406,47.07382063372525,1091.86328125,16179200.0,FedDistill,Shards,0.9412522402121251,0.530961296346937,4.901843354406352,2.765134563032642,1.0624144700825071
fedmd,0.29155,2.9647218625068668,47.145899514126455,1082.5771484375,16179200.0,FedMD,Shards,0.9382289475462675,0.7534211719547328,4.901843354406352,3.9363020875342296,1.065837930724921
fedkd_nas,0.2897999999999999,3.254431406211853,34.85055561276147,945.42578125,16179200.0,FedKD-NAS,Shards,0.7526935939787904,0.726282060684313,4.901843354406352,4.729840829076511,1.328561858368692
local_kd,0.2846,3.3199180854797365,47.41495490614575,1227.2275390625,75263104.0,Local-KD,Shards,1.0,0.7064339459024858,1.0537421363848671,0.7443992153693325,0.9999999999989999


==> figures/fedkdnasResults/metrics_shards_cifar100_shufflenet_v2_x0_5.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.3143,2.664897992706299,43.08943997648561,831.232421875,14217344.0,FedAvg,Shards,0.8997452147602207,0.9999999999959281,1.2844975826692062,1.4276236890071852,1.111425749861182
ditto,0.147725,2.767913387298584,42.65125804124997,887.4345703125,14217344.0,Ditto,Shards,0.9223029685544664,0.3293182846273728,1.2844975826692062,0.4586438024754017,1.084242417181227
feddf,0.1375,3.899840886306763,42.93041309392047,844.3828125,18262144.0,FedDF,Shards,0.9043781127510473,0.20500051697462973,0.9999999999989999,0.22667567257969407,1.1057321997289085
feddistill,0.2181,4.214093403720855,42.769063202601686,895.83984375,16179200.0,FedDistill,Shards,0.9277703755063598,0.5088309071157073,1.1287420886063209,0.6190528130747329,1.077852911021373
fedmd,0.248925,3.172303355693818,42.8793902613813,899.6044921875,16179200.0,FedMD,Shards,0.930876577932013,0.6931777614288996,1.1287420886063209,0.8405184239870456,1.0742562695265938
fedkd_nas,0.303775,3.17497228307724,34.98516031528197,935.1875,16179200.0,FedKD-NAS,Shards,0.858170913470856,0.9101322032229777,1.1287420886063209,1.1970861606316459,1.1652690440816198
local_kd,0.2728,3.333001937866211,43.78101067351906,1019.55859375,14217344.0,Local-KD,Shards,1.0,0.7755547116082802,1.2844975826692062,0.9961981522875529,0.9999999999989999


==> figures/fedkdnasResults/metrics_shards_cifar10_mobilenet_v2.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.5129,1.440881922340393,47.10813348109457,1080.5068359375,71573824.0,FedAvg,Shards,0.9452155098779208,0.6275681581408102,1.005651228023357,0.6676939621774785,1.0579597875283457
ditto,0.3214,1.4372287870407106,47.008862271166805,1151.0546875,71573824.0,Ditto,Shards,0.9733578694754914,0.22528433580732574,1.005651228023357,0.23275865543771132,1.0273713619203981
feddf,0.4418,1.7476741497039794,47.08806378235694,1113.6806640625,71978304.0,FedDF,Shards,0.9587303131271274,0.4385495510408032,0.9999999999989999,0.45742743818068426,1.0430461896393144
feddistill,0.6150249999999999,1.3891343409061432,47.10723098417546,1072.408203125,1617920.0,FedDistill,Shards,0.9418548294144675,0.8507775672036779,44.48817246637524,40.18617090254821,1.0617347480403307
fedmd,0.621825,1.185968993997574,46.91558515888099,1062.3095703125,1617920.0,FedMD,Shards,0.9356496859795101,0.905011648918268,44.48817246637524,43.031398315451604,1.0687760761144853
fedkd_nas,0.65415,1.079283775639534,34.30938022659848,947.5234375,1617920.0,FedKD-NAS,Shards,0.7548567746987322,0.9999999999976183,44.48817246637524,58.935912026444804,1.3247546203685874
local_kd,0.3309,1.9621689291000368,47.286687706933,1208.3408203125,71573824.0,Local-KD,Shards,1.0,0.18499886618269112,1.005651228023357,0.18604433695936592,0.9999999999989999


==> figures/fedkdnasResults/metrics_shards_cifar10_shufflenet_v2_x0_5.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.446,1.600152402305603,42.67182903870272,862.4404296875,11265344.0,FedAvg,Shards,0.9095595446923086,0.4503450128661688,1.0359048068117505,0.512901619551545,1.0994332430838123
ditto,0.303425,1.7208358879089356,42.44161671188436,895.439453125,11265344.0,Ditto,Shards,0.9230864668383296,0.17238705462108672,1.0359048068117505,0.19345595990108494,1.0833221327835345
feddf,0.4514,1.716208617401123,42.64314456315836,864.9658203125,11669824.0,FedDF,Shards,0.9104683691221538,0.4478435512166249,0.9999999999989999,0.4918826028492153,1.098335794974483
feddistill,0.566175,1.3501423390865326,42.78726606582755,893.896484375,1617920.0,FedDistill,Shards,0.9262784052903728,0.7080031061526159,7.212856012606203,5.5131636794991215,1.0795890245173503
fedmd,0.533475,1.370291228747368,42.74772471812204,892.2265625,1617920.0,FedMD,Shards,0.9250092617821668,0.6440037932860359,7.212856012606203,5.021686619212743,1.081070256607238
fedkd_nas,0.6801,0.9888327673435212,35.082558879181704,967.5703125,1617920.0,FedKD-NAS,Shards,0.8743595993738191,0.9999999999978383,7.212856012606203,8.249301566252509,1.1436941971186863
local_kd,0.3418,2.0688304027557374,43.782347170372056,1021.263671875,11265344.0,Local-KD,Shards,1.0,0.2147049093245234,1.0359048068117505,0.2224138476151324,0.9999999999989999


==> figures/fedkdnasResults/metrics_shards_emnist_mlp.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.7830851063829787,0.6693753422067521,42.81949912946134,655.1875,8922592.0,FedAvg,Shards,0.8459112545953584,0.9147554766384325,1.9094577001803366,2.06485831599776,1.1821571052121393
ditto,0.4699202127659574,0.6707321466283596,41.29703207060024,668.77734375,8922592.0,Ditto,Shards,0.837533766293209,0.2933970999932235,1.9094577001803366,0.6689036004738743,1.193981711835508
feddf,0.7533510638297872,0.8498690902425887,42.64765153685504,689.0341796875,13181920.0,FedDF,Shards,0.8639749099705356,0.7933783986108676,1.2924757546683625,1.1868658830798007,1.1574410187825315
feddistill,0.7816356382978723,0.7788071795220071,41.71836200917457,641.56640625,17037312.0,FedDistill,Shards,0.826056727310248,0.8705728948282877,0.9999999999989999,1.053889964265609,1.2105706145084298
fedmd,0.7929787234042553,0.6789056495909995,42.308391677649,638.37890625,17037312.0,FedMD,Shards,0.830526595165914,0.9302398805734682,0.9999999999989999,1.1200603159319469,1.2040553617660208
fedkd_nas,0.8230585106382979,0.6559695556442788,44.107823637432645,764.2685546875,17037312.0,FedKD-NAS,Shards,0.9239368959939085,0.9999999999975604,0.9999999999989999,1.082324998959746,1.082324998963469
local_kd,0.7505851063829787,1.0533167837021198,46.49532934042824,849.9208984375,8922592.0,Local-KD,Shards,1.0,0.7431710240464217,1.9094577001803366,1.4190536344149267,0.9999999999989999


==> figures/fedkdnasResults/metrics_shards_emnist_simplecnn.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.8106914893617021,0.5698303042574132,44.20243615330079,705.5751953125,13645280.0,FedAvg,Shards,0.5783618306409769,0.9530500904885261,1.3121466177298309,2.162212972065494,1.7290214309094503
ditto,0.5292686170212766,0.568466786932438,44.655767810659945,714.8603515625,13645280.0,Ditto,Shards,0.584605595123472,0.29455944746711965,1.3121466177298309,0.6611383571039132,1.7105549593432883
feddf,0.8262234042553191,0.5581575422084077,44.78565123697828,759.876953125,17904608.0,FedDF,Shards,0.5928484080070302,0.995576914516781,0.9999999999989999,1.6793111039311421,1.686771839971703
feddistill,0.8234574468085106,0.7229885533642261,43.60426119376393,3281.44140625,17037312.0,FedDistill,Shards,0.9644800202210468,0.920702335454826,1.0509056827732675,1.0032051428596078,1.0368281136293271
fedmd,0.8281117021276595,0.5976462123749103,44.00888857681248,2600.515625,17037312.0,FedMD,Shards,0.8650361133250463,0.9801779032371758,1.0509056827732675,1.1907878905542086,1.1560211008474783
fedkd_nas,0.8201595744680852,0.6754824426199527,42.536455226294464,820.6142578125,17037312.0,FedKD-NAS,Shards,0.5781442573252362,0.9292660457528235,1.0509056827732675,1.6891475715875255,1.729672114403998
local_kd,0.8022340425531915,1.1139245540537732,46.93879100872044,865.8916015625,13645280.0,Local-KD,Shards,0.6319376905394805,0.7897069463232914,1.3121466177298309,1.639736502707434,1.58243449468052


==> figures/fedkdnasResults/metrics_shards_fmnist_mlp.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.7797,0.6260501801490783,43.58634724604609,606.6171875,8618304.0,FedAvg,Shards,0.860448580280876,0.766041687694377,1.0558439340258121,0.9399986096764091,1.1621844964546377
ditto,0.48255,0.5855746485233307,42.20444775678892,621.7265625,8618304.0,Ditto,Shards,0.8555506378568529,0.23223001534620907,1.0558439340258121,0.2865974755345283,1.168837887262667
feddf,0.8249,0.5622368841171265,43.21002959925353,618.41796875,9099584.0,FedDF,Shards,0.8641242659079204,0.8741783059595915,0.9999999999989999,1.0116349470168178,1.1572409657402227
feddistill,0.8444,0.4532933653771877,43.20555636239199,581.76171875,1925120.0,FedDistill,Shards,0.8401858146692215,0.9683245382561501,4.726761968062764,5.4476516030773805,1.1902129059302278
fedmd,0.821275,0.5010485282063485,43.16082936456078,583.1875,1925120.0,FedMD,Shards,0.8406378110144885,0.8970203201844813,4.726761968062764,5.043791129149398,1.1895729491301401
fedkd_nas,0.86155,0.4555834886014461,43.33928336231452,695.01171875,1925120.0,FedKD-NAS,Shards,0.9154234560720818,0.9984919625368196,4.726761968062764,5.155683746821758,1.0923906235587721
local_kd,0.7441,0.8115774896621704,46.85840586744733,767.1650390625,8618304.0,Local-KD,Shards,1.0,0.6506339839095491,1.0558439340258121,0.6869679451812583,0.9999999999989999


==> figures/fedkdnasResults/metrics_shards_fmnist_simplecnn.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.8135,0.509470910358429,45.007774946036655,650.2841796875,13492544.0,FedAvg,Shards,0.7010123856865647,0.8040301060893227,1.0356700708172994,1.1878676239022994,1.4265083191350225
ditto,0.55955,0.4957917636871338,43.42063223118041,657.4619140625,13492544.0,Ditto,Shards,0.6866398086884062,0.24432431551108355,1.0356700708172994,0.3685183671927353,1.4563676433335644
feddf,0.8427,0.5043206474304199,44.58713748848966,688.71484375,13973824.0,FedDF,Shards,0.7097570963896762,0.8715693145410602,0.9999999999989999,1.2279825294771622,1.408932725132717
feddistill,0.873475,0.4037799443304539,44.03574398908118,987.8984375,1925120.0,FedDistill,Shards,0.8067285002473168,0.9999999999970273,7.258676861649439,8.997670045614589,1.2395744041424008
fedmd,0.8627,0.4095522744953632,43.15601305259285,1454.8671875,1925120.0,FedMD,Shards,0.9578796794619271,0.9717452870112424,7.258676861649439,7.363748476426882,1.0439724544116953
fedkd_nas,0.8606250000000001,0.476624969780445,43.704733811060336,698.28125,1925120.0,FedKD-NAS,Shards,0.7036826331953605,0.925496128896934,7.258676861649439,9.546743118919206,1.4210951824370988
local_kd,0.7912,0.6711740780830383,47.12593175493966,770.8984375,13492544.0,Local-KD,Shards,0.7649377359402436,0.697021298613652,1.0356700708172994,0.9437161533259962,1.3072959445117662


==> figures/fedkdnasResults/metrics_shards_mnist_mlp.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.9507,0.1667893265724182,43.220674473460434,603.515625,8618304.0,FedAvg,Shards,0.8542863350426702,0.6682676682192037,1.0558439340258121,0.8259366149860649,1.1705677112918833
ditto,0.7527750000000001,0.1762273398995399,43.38257483214027,621.125,8618304.0,Ditto,Shards,0.8675517371475365,0.0721640770668618,1.0558439340258121,0.08782646586133436,1.1526690077145065
feddf,0.9149,0.2954872031211853,42.65259851230461,624.77734375,9099584.0,FedDF,Shards,0.8622027945794475,0.5279758623241393,0.9999999999989999,0.6123569369553333,1.1598199475641986
feddistill,0.96005,0.1336321514230221,40.79372109891846,585.0,1925120.0,FedDistill,Shards,0.8163974504335925,0.7151535251982655,4.726761968062764,4.140581872755373,1.2248935851865663
fedmd,0.955525,0.148186568974331,43.145808766772845,568.46484375,1925120.0,FedMD,Shards,0.8305065486923954,0.692271708177665,4.726761968062764,3.940009367690196,1.2040844248287534
fedkd_nas,0.9868,0.0423909444595687,43.95605655131367,721.7001953125,1925120.0,FedKD-NAS,Shards,0.9395906979698064,0.9999999999899318,4.726761968062764,5.030660667696433,1.064293209968614
local_kd,0.9416,0.226140960419178,47.1312949767446,762.4521484375,8618304.0,Local-KD,Shards,1.0,0.6210368588587283,1.0558439340258121,0.6557180002317768,0.9999999999989999


==> figures/fedkdnasResults/metrics_shards_mnist_simplecnn.csv <==
method,Acc,Loss,CPU,RAM,Comm,Method,Regime,RES,PQS,CES,UES,invRES
fedavg,0.9827,0.0553156035812571,45.14726502145641,635.5341796875,13492544.0,FedAvg,Shards,0.8489034234925248,0.8932524679487761,1.0356700708172994,1.0897763174650372,1.177990301752656
ditto,0.887525,0.0567121275441721,43.99298197968328,668.921875,13492544.0,Ditto,Shards,0.8562156089590702,0.2175145144875576,1.0356700708172994,0.2631034406120304,1.1679301212629905
feddf,0.9712,0.0943569894403219,45.33024171264481,677.0087890625,13973824.0,FedDF,Shards,0.8750831816043247,0.7199950321358407,0.9999999999989999,0.8227732486119804,1.1427485078224422
feddistill,0.985525,0.0471598632555571,44.08802316056015,612.1982421875,1925120.0,FedDistill,Shards,0.8240614327497076,0.9517130812134511,7.258676861649439,8.383085831930945,1.2135017612242955
fedmd,0.984925,0.0514354773918748,44.70435788422011,855.32421875,1925120.0,FedMD,Shards,0.9727035915270643,0.925744333156252,7.258676861649439,6.908249367444123,1.028062411519479
fedkd_nas,0.986925,0.0411190362951485,43.44664105635506,708.10546875,1925120.0,FedKD-NAS,Shards,0.8733442999607502,0.9999999999856618,7.258676861649439,8.311357687756443,1.1450237896369129
local_kd,0.9688,0.1673256640911102,47.28582423057451,756.703125,13492544.0,Local-KD,Shards,0.9423487073158479,0.6460819215745697,1.0356700708172994,0.7100638057605244,1.0611783008089466

